Dwarf Galaxy Discoveries from the KMTNet Supernova Program III. the Milky-Way Analog NGC~2997 Group

We present the discovery of 48 new and the analysis of 55, including 7 previously discovered, dwarf galaxy candidates around the giant spiral galaxy NGC~2997 using deep $BVI$ images from the KMTNet Supernova Program. Their $V$-band central surface brightness and total absolute magnitudes are in the range of 20.3--26.7 mag arcsec$^{-2}$ and --(8.02--17.69) mag, respectively, while the $I$-band effective radii are 0.14--2.97 kpc. We obtain $\alpha$ $\simeq$ --1.43 $\pm$ 0.02 for the faint-end slope of their luminosity function, comparable to previously measured values but shallower than theoretical predictions based on $\Lambda$CDM models. The distance-independent distributions of their mass and color suggest that the group could have recently accreted new massive members from the surrounding fields. The systematically bluer colors of the brighter members indicate younger stellar population and higher star formation activities in them, which appears to be consistent with similar findings from the SAGA or ELVES survey. We suggest that the massive and bluer dwarf galaxies in the group have experienced less environmental quenching due to their recent accretion, while environmental quenching is more effective for the low-mass members. The interpretation of NGC~2997 being populationally young with recent accretion of massive members is also consistent with the overall morphological distribution of the dwarf galaxies showing a lack of morphologically evolved candidates but a plethora of irregularly shaped ones. Our detection rate of dwarf galaxy candidates in the NGC~2997 group and their inferred star formation activities are comparable to those found in Milky Way analog systems from recent surveys within the magnitude limit M$_{V}$ $\lesssim$ --13 mag.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> greentexts.txt <==
%However, since small groups might possess smaller velocity dispersion 
%among the members \citep{2007Becker}, it is also feasible that the 
%smaller velocity dispersion could lead to a greater probability of merging events,
%and merging events have been suggested as a probable mechanism 
%responsible for the creation of LF magnitude gaps in some studies 
%\citep[e.g.,][]{2004Miles,2016LEE}.
%More future samples showing the presence of similar luminosity gaps
%with a higher statistical significance are required 
%to further validate this possibility.


% The radial distribution of the number density 
% and the color of the DGCs of NGC~2997 (Figure~\ref{fig:CRND})
% appear to be different from what have been observed for 
% dynamically evolved clusters/groups.  
% It is expected that, evolved systems will develop 
% significant mass segregation with their central regions 
% populated dominantly by massive members \citep{1987B&T}.
% Such mass segregation has been found in surveys of
% thousands of galaxy groups \citep{2012Presotto,2015Roberts}.
% Regarding the radial color distribution, 
% earlier and stronger quenching of star formation 
% driven by stronger tidal forces and more effective interactions 
% with the intracluster medium \citep{2013Wetzel,2017Park}
% will cause satellite galaxies near a host galaxy to be redder 
% than those at larger distances 
% \citep[e.g.,][]{2012Presotto,2013Lisker,2016LEE}.
% However, as shown in Figure~\ref{fig:CRND} and \S\ref{subsec:RND}, 
% the DGCs of NGC~2997 show no indications of such mass segregation
% or radial color dependency:
% both the bright/faint (B/F) ratio and \bvo\ color distributions along
% the radial distance are overall flat.
% In other words, the DGCs in the closer vicinity of NGC~2997 
% are neither particularly brighter nor redder.

% Compared to our two previous studies of dwarf galaxies 
% in NGC~2784 \citep{2017Park} and NGC~3585 \citep{2019Park} 
% based on similar deep stacked images from KMTNet,
% the radial dependency of the mass and colors of the DGCs 
% in the group NGC~2997 is different 
% from that of the group NGC~2784, 
% where significant radial dependencies were found, 
% but is somewhat similar to the case of NGC~3585, 
% where no apparent radial dependency was found.
% If the absence of mass segregation and radial dependence of color
% indicates the youth of the system, 
% as suggested by \citet{2019Park},
% the NGC~2997 group also appears to be 
% a dynamically young system in an early evolutionary stage.

% {\it \citet{2012DeLucia}'s semi-analytical results also show that that on average, 
% massive satellites are accreted later than their less massive counterparts, 
% and they are more likely to be accreted as small groups of galaxies residing in smaller subhaloes.
% If such is the case for the NGC~2997 group, it is plausible that the NGC~2997 group
% is still in the process of accreting new massive star-forming dwarf galaxies in small groups, 
% such as the seven previously discovered candidates that seem to be located at similar distances
% to the center of the group (see Figure~\ref{fig:MAP}).
% It might also be note worthy that ESO434-41 has a tidal tail that appears to point towards
% the direction of NGC~2997, hinting at possible recent interaction events.}
% ------
% Compared to our two previous studies of dwarf galaxies 
% in NGC~2784 \citep{2017Park} and NGC~3585 \citep{2019Park} 
% based on similar deep stacked images from KMTNet,
% the radial dependency of the mass and colors of the DGCs 
% in the group NGC~2997 is different 
% from that of the group NGC~2784, 
% where significant radial dependencies were found, 
% but is somewhat similar to the case of NGC~3585, 
% where no apparent radial dependency was found.
% If the absence of mass segregation and radial dependence of color
% indicates the youth of the system as above, 
% %as suggested by \citet{2019Park},
% the NGC~2997 group appears to be a dynamically younger system
% than at least the NGC~2784 group.

% \textcolor{red}{The radial distributions of the NGC~2997 DGC number density 
% and color in Figure~\ref{fig:CRND}
% appear to be indicative that the group is dynamically young.
% First, there is no sign of significant mass segregation in the radial
% number density distribution in NGC~2997 (top panel), whereas,
% in the case of mass segregation,
% massive satellites are expected to dominate the central area
% near the host due to higher dynamical frictions \citep{1943Chandrasekhar,2012DeLucia,2020KimSw}. 
% Assuming a uniform light-to-mass ratio,
% we estimate the dynamical friction time-scale 
% for brighter (M$_{V}$ $\simlt$ --15 mag) and fainter members
% of the NGC~2997 group to be about 7 Gyrs in average 
% and longer than the Hubble time, respectively,
% following the method in \citet{2008Jiang}. 
% The lack of apparent mass segregation in NGC~2997, therefore, 
% is consistent with the interpretation that the group is dynamically young.
% In Figure~\ref{fig:CRND} (bottom panel), we can also identify the
% absence of any apparent radial color dependency: 
% the \bvo\ color distribution along the radial distance is overall shallow.
% This is in contrast to what can be expected for an evolved system 
% where earlier and stronger quenching of star formation 
% driven by stronger tidal forces and also by more effective interactions 
% with the intracluster medium \citep{2013Wetzel,2017Park}
% would cause {\tjf satellite galaxies near the center of the group} to be redder 
% than those at larger distances \citep[e.g.,][]{2012Presotto,2013Lisker,2016LEE}.
% For example, according to the study by \citet{2012DeLucia} based on the Millennium Simulation,
% a much steeper radial color distribution is plausible 
% for dwarf galaxies that have been satellites for over at least 5--8 Gyrs.
% The lack of apparent color gradient is, therefore, supportive of our interpretation
% that the NGC~2997 group is dynamically young. 
% Another possible explanation for the origin of the observed shallow color gradient
% of NGC~2997 is less efficient quenching for a late-type system like NGC~2997
% \citep{2006Weinmann, 2016Bray, 2018Treyer} in that 
% the shallow color gradient of NGC~2997 may simply result from similar star formation activities
% between the host and satellites (known as ``galactic conformity"). 
% Overall, the absence of mass-segregation and steep color gradient in NGC~2997
% appears to be compatible with the scenario that the system is dynamically young,
% although different interpretations for the latter cannot be ruled out.
% }

